Statistical control for spatio-temporal MEG/EEG source imaging with desparsified multi-task Lasso

Detecting where and when brain regions activate in a cognitive task or in a given clinical condition is the promise of non-invasive techniques like magnetoencephalography (MEG) or electroencephalography (EEG). This problem, referred to as source localization, or source imaging, poses however a high-dimensional statistical inference challenge. While sparsity promoting regularizations have been proposed to address the regression problem, it remains unclear how to ensure statistical control of false detections. Moreover, M/EEG source imaging requires to work with spatio-temporal data and autocorrelated noise. To deal with this, we adapt the desparsified Lasso estimator -- an estimator tailored for high dimensional linear model that asymptotically follows a Gaussian distribution under sparsity and moderate feature correlation assumptions -- to temporal data corrupted with autocorrelated noise. We call it the desparsified multi-task Lasso (d-MTLasso). We combine d-MTLasso with spatially constrained clustering to reduce data dimension and with ensembling to mitigate the arbitrary choice of clustering; the resulting estimator is called ensemble of clustered desparsified multi-task Lasso (ecd-MTLasso). With respect to the current procedures, the two advantages of ecd-MTLasso are that i)it offers statistical guarantees and ii)it allows to trade spatial specificity for sensitivity, leading to a powerful adaptive method. Extensive simulations on realistic head geometries, as well as empirical results on various MEG datasets, demonstrate the high recovery performance of ecd-MTLasso and its primary practical benefit: offer a statistically principled way to threshold MEG/EEG source maps.

==> sup_mat/code_final/joblib/hd_inference_function/compute_all_residuals/e0569c793ed94e2084962ca0454a3da9/metadata.json <==
{"duration": 27.377092599868774, "input_args": {"X": "array([[-0.27557013,  0.65207092,  0.1808807 , ...,  0.44693837,\n         0.55594409, -0.32925749],\n       [ 0.13812488, -0.39609823,  0.14934949, ..., -0.2697654 ,\n        -0.63504298, -1.22202167],\n       [-0.12633839, -0.10387495,  0.24470202, ...,  0.75786425,\n         0.26883422,  3.65938347],\n       ...,\n       [ 0.11682162, -0.46609854, -0.3125178 , ...,  0.03295169,\n         0.20150848,  0.28039029],\n       [ 0.41899395, -0.24791291, -0.00819445, ...,  0.27770035,\n         0.39885441,  1.09098539],\n       [ 0.41338808, -0.74347837, -0.46239809, ..., -0.12142103,\n         0.06900649, -0.03379325]])", "alphas": "array([0.00363229, 0.00444271, 0.00407684, 0.00445953, 0.00421595,\n       0.0040296 , 0.00449848, 0.0040224 , 0.00419815, 0.004262  ,\n       0.00464066, 0.00335133, 0.00343661, 0.00454532, 0.00456515,\n       0.00414926, 0.004861  , 0.00463116, 0.00464925, 0.00425751,\n       0.00423589, 0.00438158, 0.00433524, 0.00440677, 0.0047565 ,\n       0.00446157, 0.00454339, 0.00418741, 0.00425751, 0.00446729,\n       0.00469739, 0.00437871, 0.00420518, 0.00399314, 0.00448596,\n       0.00445022, 0.00415568, 0.00461649, 0.00457976, 0.00381625,\n       0.00446059, 0.00419733, 0.00403239, 0.00434918, 0.0047003 ,\n       0.00404857, 0.00438652, 0.00457092, 0.00480912, 0.00484402,\n       0.00468926, 0.00480348, 0.00479327, 0.00467237, 0.00486571,\n       0.00438185, 0.00464167, 0.0041879 , 0.00418568, 0.00403178,\n       0.0048896 , 0.00400499, 0.00456603, 0.00390406, 0.00485723,\n       0.00451112, 0.00437684, 0.00437557, 0.00448289, 0.00447415,\n       0.00467701, 0.0048669 , 0.00462637, 0.00491813, 0.00446833,\n       0.00461007, 0.00397733, 0.00462927, 0.00404377, 0.00468974,\n       0.00466344, 0.00424484, 0.00419893, 0.00487385, 0.00485391,\n       0.0045436 , 0.00419198, 0.00354356, 0.00413184, 0.00442428,\n       0.00425393, 0.00456051, 0.00474815, 0.00442568, 0.00470629,\n       0.00427626, 0.00413707, 0.00456262, 0.0046754 , 0.00474883,\n       0.00428495, 0.00426412, 0.00433247, 0.00471526, 0.00480912,\n       0.00453288, 0.00470855, 0.00443981, 0.00474806, 0.00474989,\n       0.00410834, 0.00463694, 0.0046731 , 0.00455232, 0.00441163,\n       0.00440082, 0.004575  , 0.00471873, 0.00450022, 0.00484815,\n       0.00468098, 0.00467   , 0.00448419, 0.00485705, 0.00425656,\n       0.00440311, 0.00465957, 0.00447602, 0.00470744, 0.00468935,\n       0.00487665, 0.00466244, 0.00465403, 0.00475656, 0.00455126,\n       0.00442364, 0.00456051, 0.00482265, 0.00464429, 0.00443604,\n       0.00442428, 0.00454717, 0.00460726, 0.00468521, 0.00470328,\n       0.00484628, 0.00451604, 0.00429761, 0.00442018, 0.0047014 ,\n       0.00473746, 0.0043609 , 0.00469739, 0.00446157, 0.00476983,\n       0.00473933, 0.00432188, 0.00438853, 0.00463694, 0.0039575 ,\n       0.00489685, 0.00449205, 0.00457976, 0.00439326, 0.00473459,\n       0.00412158, 0.00402389, 0.00417763, 0.00453867, 0.00479501,\n       0.00385347, 0.00469897, 0.00421655, 0.00362951, 0.00416409,\n       0.00464345, 0.00448419, 0.00477735, 0.00401509, 0.00458623,\n       0.00447352, 0.0046754 , 0.00393469, 0.00483195, 0.00474806,\n       0.00472731, 0.00454447, 0.00442364, 0.00472826, 0.00449021,\n       0.00421566, 0.00428495, 0.00456876, 0.00452318, 0.0047794 ,\n       0.00416965, 0.00486571, 0.00486616, 0.00495511, 0.00484138,\n       0.00469896, 0.00451136, 0.00453612, 0.00437905, 0.004155  ,\n       0.00493432, 0.00470174, 0.00427341, 0.00465999, 0.00455916,\n       0.0046341 , 0.00410827, 0.00460429, 0.00454714, 0.00449989,\n       0.00419107, 0.00441437, 0.00482839, 0.00446206, 0.00421597,\n       0.0048392 , 0.00458623, 0.00453386, 0.00473459, 0.00447972,\n       0.00489431, 0.00411232, 0.00492592, 0.00474409, 0.00413549,\n       0.0046341 , 0.00442568, 0.00466785, 0.00468561, 0.00447093,\n       0.00413274, 0.00423973, 0.00478094, 0.00460206, 0.004861  ,\n       0.00464925, 0.00404327, 0.00464122, 0.00451453, 0.00457417,\n       0.00404582, 0.00492405, 0.00454059, 0.00414078, 0.00464122,\n       0.0044479 , 0.00428038, 0.00474409, 0.00417357, 0.00466688,\n       0.00445455, 0.00458904, 0.00441197, 0.00472826, 0.00476674,\n       0.00494855, 0.00316245, 0.00473104, 0.00479342, 0.00471228,\n       0.0048392 , 0.00449047, 0.00475845, 0.00463897, 0.00421726,\n       0.00452372, 0.00424234, 0.0045622 , 0.00399393, 0.0045688 ,\n       0.00463601, 0.00419733, 0.00478094, 0.00477606, 0.00378714,\n       0.00447983, 0.00454596, 0.00403959, 0.00492592, 0.00473104,\n       0.00492405, 0.0047118 , 0.00450557, 0.00468598, 0.0045436 ,\n       0.00460868, 0.00476889, 0.00474815, 0.00464493, 0.00456127,\n       0.00470048, 0.00456621, 0.00421729, 0.00472596, 0.00470085,\n       0.00460206, 0.00479501, 0.00453445, 0.00433267, 0.00451592,\n       0.00479327, 0.00441793, 0.00455232, 0.0047416 , 0.00465999,\n       0.00439361, 0.00491234, 0.00463564, 0.0045348 , 0.00452351,\n       0.0045422 , 0.00469897, 0.00424966, 0.00481682, 0.004924  ,\n       0.00457   , 0.00424337, 0.00446236, 0.00485874, 0.00444583,\n       0.00457813, 0.00474088, 0.00439738, 0.00487149, 0.004924  ,\n       0.00427821, 0.00429631, 0.00450546, 0.00448206, 0.00400024,\n       0.00444407, 0.00470171, 0.00406025, 0.00453565, 0.00458011,\n       0.00484628, 0.00495511, 0.00447352, 0.00474883, 0.00445102,\n       0.00481682, 0.00454925, 0.00428004, 0.00399786, 0.00461291,\n       0.00475985, 0.00478387, 0.00475389, 0.00458567, 0.00426181,\n       0.00415783, 0.0046089 , 0.00377206, 0.00420207, 0.00450301,\n       0.00431005, 0.00438652, 0.00379874, 0.00467899, 0.00454596,\n       0.0047003 , 0.00462511, 0.00458323, 0.004765  , 0.0048177 ,\n       0.00485573, 0.00422835, 0.00401798, 0.0047554 , 0.00469896,\n       0.0047088 , 0.00440261, 0.00475456, 0.00459046, 0.00454271,\n       0.00432324, 0.00463656, 0.00446141, 0.00453684, 0.00445455,\n       0.00447983, 0.00475389, 0.00484815, 0.00491358, 0.00466643,\n       0.00452102, 0.00458876, 0.00431992, 0.00400121, 0.00453255,\n       0.00471573, 0.00415165, 0.00464429, 0.00454925, 0.00487022,\n       0.00477528, 0.00457196, 0.00480572, 0.00430739, 0.00437684,\n       0.00470799, 0.00451749, 0.00480572, 0.00372342, 0.00422346,\n       0.0047118 , 0.00397275, 0.0043064 , 0.00431584, 0.00464963,\n       0.00454271, 0.00454981, 0.0041413 , 0.00477606, 0.00489431,\n       0.00489048, 0.00461649, 0.00481394, 0.00390212, 0.00399314,\n       0.00435894, 0.00437871, 0.00447756, 0.00441197, 0.0046731 ,\n       0.00431011, 0.00424966, 0.00394132, 0.00434418, 0.00440879,\n       0.00412398, 0.00485573, 0.00470629, 0.00471128, 0.0043506 ,\n       0.00491208, 0.00483034, 0.00444385, 0.00465957, 0.00482702,\n       0.00428998, 0.00470171, 0.00453886, 0.0047794 , 0.00449779,\n       0.00469865, 0.00436625, 0.00468098, 0.00453474, 0.00431992,\n       0.00392366, 0.00464931, 0.00461007, 0.00463656, 0.00440992,\n       0.00475673, 0.00450168, 0.00409222, 0.00450717, 0.00459341,\n       0.00494805, 0.00455317, 0.00487385, 0.00490908, 0.00425307,\n       0.00494855, 0.00487149, 0.00433116, 0.00493192, 0.00467474,\n       0.00480817, 0.00443305, 0.00452809, 0.00415921, 0.00285547,\n       0.00446833, 0.00464675, 0.00485705, 0.00464493, 0.00455846,\n       0.00491208, 0.00426741, 0.00446025, 0.00436106, 0.00456186,\n       0.00463704, 0.00444407, 0.00494805, 0.00489386, 0.00450717,\n       0.00479926, 0.00436922, 0.00442522, 0.00477528, 0.00489494,\n       0.00433459, 0.00456022, 0.00489048, 0.00462927, 0.00476889,\n       0.00414233, 0.00442704, 0.00421729, 0.00487022, 0.00468926,\n       0.00480348, 0.00464383, 0.00436106, 0.00421595, 0.00457863,\n       0.00467474, 0.00390282, 0.00479612, 0.00455138, 0.00464486,\n       0.00399906, 0.00431703, 0.0045635 , 0.00459676, 0.00479926,\n       0.00414552, 0.00380484, 0.00482839, 0.00467   , 0.00420272,\n       0.00418355, 0.00379793, 0.00479858, 0.00443915, 0.00491234,\n       0.00434886, 0.00445334, 0.00438385, 0.0043313 , 0.00418544,\n       0.00442651, 0.00420272, 0.00486507, 0.00434084, 0.00454717,\n       0.00431564, 0.00458389, 0.00438259, 0.00479342, 0.00440935,\n       0.00418457, 0.00449966, 0.00412082, 0.0045227 , 0.00453449,\n       0.0047014 , 0.00459341, 0.00456603, 0.004575  , 0.00456186,\n       0.00414926, 0.00436938, 0.00454076, 0.00460483, 0.00463564,\n       0.00434674, 0.00457886, 0.00445218, 0.00453288, 0.00456992,\n       0.00490908, 0.00417912, 0.00450935, 0.00428038, 0.004377  ,\n       0.00433459, 0.00487718, 0.00442812, 0.00475171, 0.00491813,\n       0.00476983, 0.00454905, 0.00449047, 0.00427626, 0.00453565,\n       0.00471597, 0.00440677, 0.00464383, 0.00422346, 0.0047828 ,\n       0.00369648, 0.0046782 , 0.00422835, 0.00405214, 0.00431914,\n       0.00467632, 0.0043506 , 0.00452351, 0.00475673, 0.00492522,\n       0.00434414, 0.004332  , 0.00403665, 0.00449989, 0.00442533,\n       0.00333533, 0.00449897, 0.00451506, 0.00466316, 0.00431709,\n       0.00441437, 0.00471526, 0.00458675, 0.00475996, 0.00463143,\n       0.00434489, 0.00451713, 0.00458306, 0.00451034, 0.00380148,\n       0.00434152, 0.00469726, 0.00471175, 0.00462117, 0.00461202,\n       0.00467501, 0.00470981, 0.00444385, 0.00377608, 0.00450022,\n       0.0046531 , 0.00451525, 0.00464163, 0.00397697, 0.00418614,\n       0.00454532, 0.00452763, 0.00383493, 0.00489033, 0.00486616,\n       0.00473936, 0.0047828 , 0.00474989, 0.00404327, 0.00466624,\n       0.00482265, 0.00433462, 0.00453631, 0.00489685, 0.00482702,\n       0.00474642, 0.00487665, 0.00482704, 0.00418355, 0.00448226,\n       0.0046867 , 0.00479612, 0.00461712, 0.0039792 , 0.00465127,\n       0.00447484, 0.00467632, 0.00451833, 0.00467237, 0.00485723,\n       0.00443502, 0.00453844, 0.00448464, 0.00421007, 0.00466785,\n       0.00472731, 0.0040532 , 0.00469897, 0.00454981, 0.00455113,\n       0.00474088, 0.00456405, 0.00453931, 0.00431542, 0.00470254,\n       0.00408504, 0.00464447, 0.00449966, 0.00454776, 0.00406683,\n       0.00451506, 0.00429326, 0.00467545, 0.00419019, 0.00473994,\n       0.00491358, 0.00475356, 0.00444848, 0.00471128, 0.0047251 ,\n       0.00430408, 0.00450117, 0.00468561, 0.00462511, 0.00421144,\n       0.00447484, 0.00461712, 0.00453316, 0.00358835, 0.00434487,\n       0.00448026, 0.00394312, 0.00409302, 0.00474883, 0.00468987,\n       0.00422519, 0.00475656, 0.00462181, 0.00448078, 0.00442637,\n       0.00453445, 0.0045513 , 0.0047565 , 0.00448206, 0.00471597,\n       0.00431822, 0.00432388, 0.00442651, 0.00443502, 0.00414587,\n       0.00464486, 0.00437688, 0.00391219, 0.00457509, 0.00465403,\n       0.00471746, 0.00457373, 0.00451049, 0.00481394, 0.0044924 ,\n       0.0041138 , 0.00444932, 0.00487786, 0.00404636, 0.0048896 ,\n       0.00415444, 0.00448289, 0.00453931, 0.00489257, 0.00443189,\n       0.00464963, 0.00486136, 0.00450645, 0.0047554 , 0.00407784,\n       0.00437915, 0.00455294, 0.00486136, 0.00469117, 0.00466316,\n       0.00485391, 0.00475456, 0.00413274, 0.00428114, 0.00479858,\n       0.0045062 , 0.00443305, 0.00470744, 0.00364671, 0.00464675,\n       0.00476812, 0.00450922, 0.00470085, 0.0043846 , 0.00462237,\n       0.00467545, 0.00431298, 0.00464167, 0.00487718, 0.00422459,\n       0.00476857, 0.00489257, 0.00457417, 0.00429753, 0.00452809,\n       0.00441881, 0.00470799, 0.00493192, 0.00432457, 0.00454901,\n       0.00462181, 0.00464242, 0.00458695, 0.00475985, 0.00466643,\n       0.00467501, 0.00441094, 0.0045688 , 0.00473936, 0.00430275,\n       0.00422963, 0.00395543, 0.00444908, 0.0047251 , 0.00437239,\n       0.00458884, 0.00465478, 0.0047416 , 0.00434487, 0.00425816,\n       0.00412082, 0.00435241, 0.00469117, 0.00436961, 0.00465127,\n       0.00469788, 0.00456127, 0.00471228, 0.00395282, 0.00458389,\n       0.00456621, 0.00445985, 0.00475996, 0.00476071, 0.00386719,\n       0.00484138, 0.00471873, 0.00461833, 0.00475845, 0.00460898,\n       0.00489386, 0.00437239, 0.0047023 , 0.00445686, 0.00443981,\n       0.00471141, 0.00456022, 0.00439892, 0.00471175, 0.0043834 ,\n       0.0048669 , 0.00430218, 0.00450301, 0.00412237, 0.00446623,\n       0.00467058, 0.00482704, 0.00458675, 0.00429277, 0.00489494,\n       0.00418614, 0.00383905, 0.00450557, 0.00436961, 0.00487786,\n       0.00421128, 0.00470768, 0.00446918, 0.00441462, 0.00434674,\n       0.00456876, 0.00445985, 0.00473492, 0.00405406, 0.00447602,\n       0.00489033, 0.00454076, 0.00446918, 0.00467056, 0.00475258,\n       0.00458873, 0.00443628, 0.00474642, 0.00426144, 0.00450951,\n       0.0045635 , 0.00470254, 0.00471573, 0.0045513 , 0.00433803,\n       0.0047142 , 0.00426217, 0.00434361, 0.00474883, 0.00458567,\n       0.00442018, 0.00449982, 0.00484402, 0.00486507, 0.00406785,\n       0.0040015 , 0.00476812, 0.0045984 , 0.00437557, 0.00445176,\n       0.00480817, 0.00470328, 0.00451833, 0.00485874, 0.00457813,\n       0.00468935, 0.00459046, 0.00471436, 0.00453867, 0.00470048,\n       0.00429442, 0.00475171, 0.00427729, 0.00453309, 0.00445334,\n       0.00447165, 0.00458695, 0.00464006, 0.00459921, 0.00478387,\n       0.00463116, 0.00433709, 0.00468579, 0.00416054, 0.00476071,\n       0.00420013, 0.00401591, 0.00394759, 0.004765  , 0.00493432,\n       0.00465311, 0.00434414, 0.00449742, 0.00450168, 0.00483034,\n       0.00439892, 0.00456357, 0.00411285, 0.00429631, 0.0047023 ,\n       0.00465311, 0.00448528, 0.00417951, 0.0036233 , 0.00463393,\n       0.00464931, 0.00463199, 0.00470768, 0.00475356, 0.0046867 ,\n       0.00471746, 0.00432798, 0.00468579, 0.00469897, 0.0046531 ,\n       0.0043961 , 0.00460868, 0.00473506, 0.00438385, 0.00451049,\n       0.00430381, 0.00453662, 0.00492522, 0.00430372, 0.00468974,\n       0.0042801 , 0.00471436, 0.00463143, 0.00476674, 0.00460873,\n       0.004762  , 0.00404766, 0.00433267, 0.00473492, 0.00447415,\n       0.00473994, 0.00466265, 0.00456405, 0.00451469, 0.00431703,\n       0.00458306, 0.00458286, 0.004762  , 0.00431398, 0.00416965,\n       0.00455113, 0.00447485, 0.00473139, 0.0043266 , 0.00466344,\n       0.00473933, 0.00440311, 0.00473139, 0.00464447, 0.00457863,\n       0.0041138 , 0.00444911, 0.00421684, 0.00453309, 0.00429663,\n       0.00446643, 0.00465127, 0.00470174, 0.0046314 , 0.00475258,\n       0.00469693, 0.00431444, 0.00458323, 0.00436257, 0.00451302])", "Gram": "array([[ 203.        , -130.81579764,  -39.1502108 , ...,  -10.02778296,\n          -4.03037456,    3.44843678],\n       [-130.81579764,  203.        ,   -5.47760479, ...,    7.98545179,\n          19.07628161,   -4.79718641],\n       [ -39.1502108 ,   -5.47760479,  203.        , ...,   14.83110137,\n          47.54818385,    5.69549257],\n       ...,\n       [ -10.02778296,    7.98545179,   14.83110137, ...,  203.        ,\n          38.42415669,   -6.45353008],\n       [  -4.03037456,   19.07628161,   47.54818385, ...,   38.42415669,\n         203.        ,  -44.36095453],\n       [   3.44843678,   -4.79718641,    5.69549257, ...,   -6.45353008,\n         -44.36095453,  203.        ]])", "max_iter": "5000", "tol": "0.001", "method": "'lasso'", "c": "0.005", "verbose": "1"}}
